CoRoT photometry and high-resolution spectroscopy of the interacting eclipsing binary AU Mon

Analyses of very accurate CoRoT space photometry, past Johnson V photoelectric photometry and high-resolution \'echelle spectra led to the determination of improved and consistent fundamental stellar properties of both components of AU Mon. We derived new, accurate ephemerides for both the orbital motion (with a period of 11.113d) and the long-term, overall brightness variation (with a period of 416.9d) of this strongly interacting Be + G semi-detached binary. It is shown that this long-term variation must be due to attenuation of the total light by some variable circumbinary material. We derived the binary mass ratio $M_{\rm G}/M_{\rm B}$ = 0.17\p0.03 based on the assumption that the G-type secondary fills its Roche lobe and rotates synchronously. Using this value of the mass ratio as well as the radial velocities of the G-star, we obtained a consistent light curve model and improved estimates of the stellar masses, radii, luminosities and effective temperatures. We demonstrate that the observed lines of the B-type primary may not be of photospheric origin. We also discover rapid and periodic light changes visible in the high-quality residual CoRoT light curves. AU Mon is put into perspective by a comparison with known binaries exhibiting long-term cyclic light changes.

==> literature_photometry_elec_table.dat <==
Photometric data from Lorenzi (1980b)
--------------------------------------
* To put Lorenzi's observation on the V magnitude scale, we added 
the Tycho V-magnitude of the comparison star HD 50109 to the magnitude 
differences.

HJD-2400000      diff V-mag
---------------------------
42790.3273     -0.025
42790.3284     -0.023
42790.3300     -0.019
42790.3312     -0.020
42790.3325     -0.038
42790.3339     -0.050
42790.3352     -0.040
42790.3364     -0.033
42790.3378     -0.047
42790.3389     -0.049
42790.3409     -0.036
42790.3420     -0.044
42790.3434     -0.054
42790.3446     -0.065
42790.3460     -0.066
42790.3472     -0.049
42790.3486     -0.054
42790.3498     -0.063
42790.3511     -0.066
42790.3523     -0.062
42790.3538     -0.054
42790.3551     -0.065
42790.3565     -0.081
42790.3575     -0.078
42790.3589     -0.069
42790.3600     -0.073
42790.3635     -0.088
42790.3682     -0.095
42790.3705     -0.098
42790.3723     -0.101
42790.3747     -0.102
42790.3770     -0.110
42790.3793     -0.122
42790.3825     -0.112
42790.3858     -0.109
42790.3924     -0.109
42790.3936     -0.113
42790.3950     -0.137
42790.3962     -0.138
42790.3975     -0.139
42790.3991     -0.146
42790.4003     -0.147
42790.4015     -0.147
42790.4030     -0.145
42790.4043     -0.145
42790.4056     -0.152
42790.4068     -0.154
42790.4083     -0.161
42790.4097     -0.168
42790.4113     -0.166
42790.4122     -0.166
42790.4143     -0.164
42790.4161     -0.163
42790.4174     -0.166
42790.4187     -0.168
42790.4254     -0.174
42790.4276     -0.192
42790.4296     -0.201
42790.4314     -0.202
42790.4337     -0.217
42790.4352     -0.222
42790.4377     -0.225
42790.4403     -0.234
42790.4421     -0.239
42790.4439     -0.238
42790.4461     -0.235
42790.4481     -0.239
42790.4499     -0.252
42790.4518     -0.265
42790.4538     -0.258
42790.4558     -0.254
42790.4573     -0.265
42790.4584     -0.265
42790.4598     -0.260
42790.4614     -0.266
42790.4627     -0.271
42790.4644     -0.279
42790.4660     -0.280
42790.4672     -0.280
42790.4685     -0.288
42801.2737     -0.018
42801.2753     -0.012
42801.2768     -0.012
42801.2781     -0.035
42801.2794     -0.041
42801.2813     -0.028
42801.2834     -0.020
42801.2847     -0.011
42801.2867     -0.003
42801.2885      0.003
42801.2915      0.005
42801.2932      0.000
42801.2949      0.000
42801.2966      0.001
42801.2984     -0.008
42801.3001     -0.004
42801.3022      0.007
42801.3037      0.002
42801.3052      0.008
42801.3067      0.025
42801.3085      0.037
42801.3092      0.040
42801.3115      0.033
42801.3129      0.023
42801.3144      0.026
42801.3163      0.038
42801.3177      0.035
42801.3189      0.031
42801.3208      0.032
42801.3223      0.036
42801.3238      0.035
42801.3255      0.025
42801.3270      0.029
42801.3288      0.043
42801.3307      0.050
42801.3321      0.049
42801.3344      0.038
42801.3358      0.032
42801.3380      0.032
42801.3393      0.034
42801.3407      0.037
42801.3419      0.036
42801.3432      0.036
42801.3444      0.043
42801.3460      0.042
42801.3471      0.047
42801.3484      0.053
42801.3496      0.048
42801.3509      0.047
42801.3523      0.048
42801.3541      0.051
42801.3548      0.044
42801.3561      0.037
42801.3573      0.041
42801.3595      0.040
42801.3611      0.039
42801.3628      0.049
42801.3643      0.052
42801.3665      0.040
42801.3684      0.037
42801.3703      0.036
42801.3721      0.033
42801.3739      0.033
42801.3753      0.030
42801.3770      0.030
42801.3783      0.038
42801.3803      0.043
42801.3815      0.035
42801.3829      0.032
42801.3841      0.046
42801.3859      0.061
42801.3870      0.049
42801.3884      0.041
42801.3891      0.043
42801.3905      0.031
42801.3920      0.022
42801.3933      0.027
42801.3945      0.030
42801.3962      0.031
42801.3973      0.027
42801.3986      0.019
42801.3997      0.016
42801.4013      0.016
42801.4027      0.022
42801.4049      0.030
42801.4063      0.030
42801.4078      0.026
42801.4093      0.020
42801.4111      0.023
42801.4128      0.022
42801.4144      0.015
42801.4158      0.009
42801.4173      0.007
42801.4188      0.010
42801.4218      0.013
42801.4224      0.014
42801.4234      0.013
42801.4243      0.011
42801.4258      0.011
42801.4273      0.005
42801.4285     -0.007
42801.4297     -0.011
42801.4316     -0.008
42801.4327     -0.004
42801.4343      0.006
42801.4355     -0.003
42801.4367     -0.018
42801.4386     -0.006
42801.4398     -0.004
42801.4414     -0.016
42801.4432     -0.018
42801.4448     -0.022
42801.4468     -0.025
42801.4483     -0.020
42801.4500     -0.021
42801.4515     -0.027
42801.4531     -0.030
42801.4546     -0.029
42801.4565     -0.029
42801.4584     -0.035
42801.4589     -0.038
42801.4617     -0.045
42801.4634     -0.056
42801.4646     -0.050
42801.4658     -0.041
42801.4676     -0.042
42801.4691     -0.048
42801.4706     -0.053
42801.4718     -0.048
42801.4730     -0.045
42801.4743     -0.050
42801.4755     -0.052
42801.4764     -0.058
42801.4780     -0.068
42801.4796     -0.066
42801.4807     -0.068
42801.4819     -0.071
42801.4831     -0.071
42801.4852     -0.077
42801.4867     -0.082
42801.4888     -0.082
42801.4905     -0.087
42801.4926     -0.095
42801.4943     -0.094
42801.4959     -0.094
42801.4985     -0.098
42801.5005     -0.100
42801.5024     -0.103
42801.5046     -0.111
42868.2953     -0.163
42868.2964     -0.160
42868.2977     -0.154
42868.2988     -0.156
42868.2999     -0.165
42868.3009     -0.170
42868.3023     -0.175
42868.3033     -0.177
42868.3044     -0.173
42868.3054     -0.180
42868.3066     -0.197
42868.3075     -0.203
42868.3091     -0.202
42868.3102     -0.195
42868.3113     -0.197
42868.3128     -0.205
42868.3140     -0.205
42868.3155     -0.210
42868.3172     -0.215
42868.3186     -0.218
42868.3197     -0.213
42868.3212     -0.200
42868.3224     -0.212
42868.3234     -0.232
42868.3264     -0.251
42868.3275     -0.250
42868.3289     -0.247
42868.3301     -0.239
42868.3315     -0.237
42868.3329     -0.228
42868.3342     -0.221
42868.3355     -0.222
42868.3367     -0.227
42868.3377     -0.228
42868.3389     -0.228
42879.3003      0.033
42879.3021      0.008
42879.3033      0.018
42879.3046      0.004
42879.3058     -0.007
42879.3069     -0.014
42879.3080     -0.013
42879.3098     -0.010
42879.3113     -0.010
42879.3124     -0.010
42879.3135     -0.036
42879.3252     -0.064
42879.3269     -0.075
42879.3295     -0.106
43023.6193      0.036
43023.6216      0.045
43023.6235      0.043
43023.6248      0.047
43023.6265      0.037
43023.6287      0.035
43023.6306      0.034
43023.6325      0.051
43023.6341      0.049
43023.6358      0.047
43023.6377      0.046
43023.6385      0.052
43023.6400      0.052
43023.6409      0.043
43023.6424      0.040
43023.6433      0.053
43023.6446      0.052
43023.6455      0.029
43023.6469      0.042
43023.6478      0.055
43023.6492      0.055
43040.5664     -0.734
43040.5677     -0.732
43040.5702     -0.691
43040.5736     -0.696
43040.5754     -0.718
43040.5778     -0.702
43040.5802     -0.717
43040.5978     -0.714
43040.6002     -0.710
43040.6027     -0.722
43040.6059     -0.722
43040.6072     -0.715
43040.6086     -0.686
43040.6094     -0.707
43040.6109     -0.709
43040.6119     -0.712
43040.6141     -0.723
43040.6156     -0.712
43040.6168     -0.715
43040.6184     -0.719
43040.6197     -0.721
43040.6212     -0.711
43040.6228     -0.709
43040.6244     -0.707
43040.6430     -0.720
43040.6446     -0.709
43040.6455     -0.706
43040.6468     -0.707
43040.6482     -0.712
43040.6497     -0.712
43040.6507     -0.718
43040.6523     -0.728
43040.6540     -0.731
43040.6556     -0.731
43040.6566     -0.721
43040.6582     -0.713
43040.6593     -0.715
43040.6608     -0.720
43040.6616     -0.719
43040.6633     -0.715
43040.6645     -0.713
43040.6661     -0.714
43040.6674     -0.715
43040.6691     -0.707
43040.6700     -0.721
43040.6715     -0.731
43041.6069     -0.782
43041.6094     -0.801
43041.6109     -0.807
43041.6134     -0.810
43041.6149     -0.808
43041.6166     -0.808
43041.6183     -0.789
43041.6194     -0.779
43041.6209     -0.766
43041.6463     -0.777
43041.6482     -0.783
43041.6499     -0.787
43041.6521     -0.794
43041.6536     -0.785
43041.6551     -0.781
43041.6575     -0.779
43041.6588     -0.783
43041.6602     -0.780
43041.6617     -0.783
43041.6633     -0.787
43041.6658     -0.798
43041.6676     -0.792
43041.6685     -0.793
43041.6702     -0.787
43041.6712     -0.776
43057.5193     -0.767
43057.5202     -0.762
43057.5216     -0.765
43057.5225     -0.761
43057.5240     -0.747
43057.5250     -0.740
43057.5263     -0.738
43057.5275     -0.738
43057.5291     -0.740
43057.5530     -0.763
43057.5540     -0.768
43057.5563     -0.767
43057.5578     -0.764
43057.5593     -0.750
43057.5606     -0.745
43057.5624     -0.756
43057.5648     -0.758
43057.5664     -0.756
43057.5683     -0.758
43057.5699     -0.758
43057.5710     -0.756
43057.5730     -0.763
43057.5738     -0.763
43057.5752     -0.763
43057.5790     -0.775
43057.5808     -0.774
43057.5818     -0.774
43057.5832     -0.766
43057.5641     -0.757
43057.5855     -0.757
43057.5864     -0.763
43057.5878     -0.770
43057.5888     -0.763
43057.5901     -0.751
43057.5918     -0.755
43057.5931     -0.755
43057.5939     -0.757
43057.5961     -0.776
43057.5974     -0.772
43057.5990     -0.759
43057.5999     -0.762
43057.6011     -0.771
43057.6028     -0.761
43057.6041     -0.757
43057.6058     -0.761
43057.6071     -0.765
43057.6087     -0.767
43057.6102     -0.763
43057.6116     -0.754
43057.6131     -0.756
43057.6142     -0.767
43057.6155     -0.775
43057.6164     -0.773
43057.6178     -0.771
43057.6188     -0.773
43057.6201     -0.768
43057.6211     -0.767
43057.6225     -0.779
43057.6233     -0.779
43057.6246     -0.774
43057.6255     -0.774
43057.6270     -0.773
43057.6304     -0.763
43057.6318     -0.758
43057.6327     -0.759
43057.6342     -0.764
43057.6353     -0.764
43057.6368     -0.779
43057.6377     -0.792
43057.6391     -0.788
43057.6406     -0.769
43057.6421     -0.762
43057.6438     -0.767
43057.6452     -0.773
43057.6470     -0.774
43057.6484     -0.764
43057.6494     -0.763
43057.6517     -0.774
43057.6527     -0.770
43057.6547     -0.770
43057.6556     -0.777
43057.6572     -0.776
43057.6582     -0.778
43057.6602     -0.779
43057.6612     -0.768
43057.6632     -0.768
43057.6642     -0.784
43057.6657     -0.789
43057.6671     -0.775
43057.6696     -0.755
43057.6705     -0.761
43057.6721     -0.773
43057.6735     -0.771
43057.6758     -0.766
43057.6769     -0.772
43057.6786     -0.776
43057.6795     -0.776
43057.6810     -0.770
43057.6821     -0.770
43057.6839     -0.772
43057.6857     -0.785
43057.6869     -0.780
43068.4802     -0.628
43068.4817     -0.639
43068.4832     -0.616
43068.4847     -0.641
43068.4860     -0.674
43068.4878     -0.663
43068.4891     -0.650
43068.4905     -0.640
43068.4918     -0.613
43068.4932     -0.604
43068.4945     -0.636
43068.4959     -0.646
43068.4979     -0.629
43068.4992     -0.628
43068.5001     -0.647
43068.5019     -0.649
43068.5032     -0.634
43068.5046     -0.646
43068.5064     -0.662
43068.5077     -0.641
43068.5090     -0.624
43068.5108     -0.609
43068.5120     -0.611
43068.5149     -0.635
43068.5166     -0.665
43068.5190     -0.678
43068.5203     -0.677
43068.5293     -0.675
43068.5306     -0.682
43068.5320     -0.675
43068.5333     -0.684
43068.5347     -0.684
43068.5360     -0.665
43068.5376     -0.665
43068.5389     -0.688
43068.5403     -0.693
43068.5416     -0.700
43068.5435     -0.704
43068.5448     -0.700
43068.5462     -0.699
43068.5476     -0.687
43068.5493     -0.684
43068.5509     -0.696
43068.5523     -0.692
43068.5537     -0.681
43068.5551     -0.688
43068.5565     -0.704
43068.5585     -0.704
43068.5599     -0.691
43068.5620     -0.688
43068.5634     -0.682
43068.5647     -0.662
43068.5667     -0.674
43068.5680     -0.678
43068.5705     -0.682
43068.5720     -0.707
43068.5733     -0.719
43068.5755     -0.745
43068.5769     -0.735
43068.5786     -0.700
43068.5799     -0.704
43068.5816     -0.727
43068.5833     -0.719
43068.5849     -0.707
43068.5865     -0.721
43068.5890     -0.729
43068.5904     -0.725
43068.5914     -0.722
43068.5928     -0.721
43068.5938     -0.717
43068.5955     -0.707
43068.5966     -0.716
43068.5980     -0.733
43068.5992     -0.732
43068.6007     -0.736
43068.6017     -0.738
43068.6059     -0.738
43068.6074     -0.738
43068.6088     -0.724
43068.6102     -0.711
43068.6125     -0.733
43068.6135     -0.737
43068.6151     -0.716
43068.6167     -0.705
43068.6182     -0.706
43068.6197     -0.707
43068.6212     -0.712
43068.6225     -0.725
43068.6239     -0.730
43068.6252     -0.722
43068.6265     -0.725
43068.6281     -0.728
43068.6294     -0.727
43068.6313     -0.739
43068.6327     -0.742
43068.6348     -0.736
43068.6360     -0.745
43068.6369     -0.751
43068.6384     -0.744
43068.6393     -0.735
43068.6410     -0.729
43068.6425     -0.734
43068.6439     -0.729
43068.6447     -0.728
43068.6461     -0.739
43068.6470     -0.747
43068.6484     -0.762
43068.6498     -0.767
43068.6530     -0.760
43068.6540     -0.752
43068.6564     -0.731
43068.6571     -0.731
43068.6595     -0.744
43068.6615     -0.748
43068.6628     -0.744
43068.6648     -0.738
43068.6666     -0.747
43068.6683     -0.755
43068.6698     -0.745
43068.6715     -0.745
43068.6736     -0.761
43068.6745     -0.754
43068.6760     -0.728
43068.6775     -0.724
43068.6789     -0.738
43068.6800     -0.741
43068.6817     -0.736
43068.6827     -0.736
43068.6841     -0.745
43068.6852     -0.765
43068.6866     -0.748
43068.6877     -0.743
43068.6892     -0.747
43068.6902     -0.750
43068.6917     -0.743
43073.4915     -0.820
43073.4931     -0.760
43073.4953     -0.773
43073.4967     -0.792
43073.4980     -0.781
43073.4995     -0.767
43073.5009     -0.765
43073.5027     -0.784
43073.5037     -0.781
43073.5053     -0.759
43073.5067     -0.775
43073.5083     -0.772
43073.5103     -0.756
43073.5118     -0.776
43073.5133     -0.780
43073.5155     -0.789
43073.5161     -0.786
43073.5179     -0.782
43073.5200     -0.834
43073.5211     -0.824
43073.5232     -0.805
43073.5247     -0.786
43073.5259     -0.765
43073.5282     -0.800
43073.5295     -0.799
43073.5310     -0.785
43073.5320     -0.793
43073.5334     -0.782
43073.5344     -0.769
43073.5357     -0.775
43073.5381     -0.784
43073.5395     -0.782
43073.5413     -0.773
43073.5427     -0.793
43073.5455     -0.796
43073.5469     -0.788
43073.5482     -0.793
43073.5497     -0.770
43073.5514     -0.743
43073.5531     -0.768
43073.5544     -0.791
43073.5563     -0.773
43073.5579     -0.792
43073.5595     -0.798
43073.5610     -0.773
43073.5624     -0.750
43073.5633     -0.761
43073.5652     -0.773
43073.5663     -0.767
43073.5677     -0.773
43073.5686     -0.776
43073.5699     -0.782
43073.5707     -0.779
43073.5726     -0.811
43073.5760     -0.816
43073.5780     -0.788
43073.5797     -0.775
43073.5812     -0.773
43073.5824     -0.775
43073.5837     -0.757
43073.5847     -0.751
43073.5860     -0.775
43073.5944     -0.797
43073.5959     -0.821
43073.5988     -0.779
43073.6020     -0.809
43073.6039     -0.726
43073.6050     -0.723
43073.6063     -0.750
43073.6075     -0.831
43073.6095     -0.728
43073.6107     -0.737
43073.6122     -0.785
43073.6133     -0.747
43073.6153     -0.749
43073.6167     -0.756
43073.6182     -0.746
43073.6193     -0.744
43073.6208     -0.782
43073.6217     -0.776
43073.6234     -0.770
43073.6242     -0.793
43073.6257     -0.778
43073.6267     -0.766
43073.6281     -0.771
43073.6293     -0.763
43073.6307     -0.767
43073.6317     -0.778
43073.6331     -0.762
43073.6341     -0.767
43073.6359     -0.761
43073.6372     -0.751
43073.6386     -0.773
43073.6396     -0.761
43073.6418     -0.757
43073.6438     -0.727
43073.6453     -0.751
43073.6474     -0.783
43073.6488     -0.788
43073.6501     -0.767
43073.6516     -0.828
43099.4364     -0.876
43099.4378     -0.884
43099.4399     -0.891
43099.4408     -0.886
43099.4422     -0.870
43099.4431     -0.868
43099.4444     -0.877
43099.4455     -0.870
43099.4469     -0.869
43099.4947     -0.864
43099.4957     -0.855
43099.4972     -0.858
43099.4981     -0.859
43099.4996     -0.866
43099.5004     -0.872
43099.5019     -0.871
43099.5029     -0.879
43099.5042     -0.887
43099.5051     -0.897
43099.5066     -0.882
43099.5075     -0.871
43099.5091     -0.869
43099.5100     -0.869
43099.5105     -0.871
43099.5122     -0.875
43099.5135     -0.872
43099.5144     -0.866
43099.5161     -0.868
43099.5171     -0.860
43099.5202     -0.894
43099.5212     -0.901
43099.5228     -0.817
43099.5237     -0.808
43099.5251     -0.841
43099.5263     -0.805
43099.5284     -0.755
43099.5301     -0.814
43099.5315     -0.842
43099.5325     -0.843
43099.5340     -0.838
43099.5349     -0.839
43099.5363     -0.860
43099.5374     -0.872
43099.5388     -0.877
43099.5397     -0.875
43099.5411     -0.869
43099.5421     -0.845
43099.5434     -0.853
43101.4231     -0.021
43101.4242     -0.033
43101.4255     -0.057
43101.4266     -0.045
43101.4280     -0.033
43101.4289     -0.021
43101.4301     -0.031
43101.4309     -0.043
43101.4323     -0.032
43101.4335     -0.032
43101.4348     -0.038
43101.4360     -0.047
43101.4376     -0.039
43101.4386     -0.021
43101.4401     -0.043
43101.4410     -0.047
43101.4423     -0.038
43101.4432     -0.051
43101.4444     -0.075
43101.4454     -0.061
43101.4471     -0.046
43101.4480     -0.064
43101.4496     -0.054
43101.4505     -0.029
43101.4519     -0.028
43101.4528     -0.050
43101.4543     -0.063
43101.4551     -0.050
43101.4571     -0.053
43101.4583     -0.048
43101.4597     -0.081
43101.4606     -0.085
43101.4625     -0.052
43101.4633     -0.057
43101.4649     -0.040
43101.4658     -0.052
43101.4679     -0.086
43101.4699     -0.104
43101.4714     -0.098
43101.4722     -0.062
43101.4736     -0.045
43101.4745     -0.070
43123.4318     -0.320
43123.4331     -0.325
43123.4344     -0.328
43123.4365     -0.324
43123.4380     -0.331
43123.4394     -0.346
43123.4410     -0.339
43123.4425     -0.314
43123.4437     -0.307
43123.4458     -0.319
43123.4476     -0.312
43123.4490     -0.309
43123.4503     -0.314
43123.4517     -0.302
43123.4541     -0.268
43123.4554     -0.267
43123.4568     -0.281
43123.4582     -0.289
43123.4595     -0.283
43123.4611     -0.274
43123.4625     -0.270
43123.4638     -0.270
43123.4658     -0.272
43123.4674     -0.277
43123.4705     -0.281
43123.4724     -0.269
43123.4765     -0.251
43123.4781     -0.250
43123.4812     -0.248
43123.4828     -0.244
43123.4857     -0.239
43123.4872     -0.234
43123.4887     -0.230
43123.4923     -0.233
43123.4936     -0.233
43123.4966     -0.223
43123.4980     -0.210
43123.5009     -0.197
43123.5022     -0.207
43123.5037     -0.211
43123.5050     -0.207
43123.5183     -0.167
43123.5200     -0.155
43123.5214     -0.169
43123.5228     -0.188
43123.5241     -0.183
43123.5256     -0.177
43123.5278     -0.176
43123.5291     -0.171
43123.5308     -0.161
43123.5337     -0.146
43123.5354     -0.137
43123.5383     -0.136
43123.5401     -0.139
43123.5415     -0.138
43123.5449     -0.131
43123.5465     -0.121
43123.5694     -0.128
43123.5719     -0.088
43123.5739     -0.058
43123.5771     -0.069
43123.5800     -0.094
43123.5819     -0.091
43123.5838     -0.073
43123.5894     -0.093
43123.5923     -0.120
43123.5942     -0.111
43123.5963     -0.077
43123.5984     -0.062
43123.6008     -0.058
43123.6087     -0.059
43123.6109     -0.051
43123.6128     -0.044
43123.6147     -0.065
43123.6167     -0.080
43123.6185     -0.073
43123.6209     -0.042
43123.6227     -0.015
43123.6250     -0.017
43123.6328     -0.031
43123.6346     -0.028
43123.6392     -0.017
43123.6411     -0.021
43123.6460     -0.055
43123.6484     -0.061
43123.6527     -0.058
43123.6549     -0.063
43123.6576     -0.060
43123.6502     -0.047
43123.6629     -0.034
43123.6650     -0.022
43123.6673     -0.029
43123.6694     -0.050
43123.6716     -0.058
43123.6741     -0.047
43123.6765     -0.063
43123.6189     -0.087
43123.6817     -0.029
43123.6842      0.001
43123.6865     -0.065
43123.6888     -0.092
43123.6913     -0.050
43123.6936     -0.018
43123.6962     -0.060
43123.6980     -0.077
43123.7007     -0.030
43123.7026     -0.035
43123.7048     -0.031
43126.3579     -0.905
43126.3592     -0.870
43126.3605     -0.855
43126.3615     -0.861
43126.3629     -0.888
43126.3639     -0.890
43126.3663     -0.870
43126.3845     -0.866
43126.3856     -0.864
43126.3872     -0.877
43126.3882     -0.878
43126.3905     -0.871
43126.3915     -0.866
43126.3928     -0.865
43152.3338     -0.779
43152.3354     -0.755
43152.3371     -0.737
43152.3381     -0.741
43152.3397     -0.750
43152.3407     -0.763
43152.3423     -0.786
43152.3438     -0.790
43152.3452     -0.793
43152.3460     -0.791
43152.3476     -0.790
43152.3489     -0.791
43152.3505     -0.799
43152.3537     -0.824
43152.3551     -0.828
43152.3573     -0.834
43152.3595     -0.830
43152.3613     -0.810
43152.3635     -0.791
43152.3664     -0.787
43152.3678     -0.790
43152.3687     -0.788
43152.3700     -0.768
43152.3710     -0.764
43152.3725     -0.777
43152.3734     -0.774
43152.3798     -0.802
43152.3819     -0.799
43152.3835     -0.789
43152.3845     -0.789
43152.3888     -0.784
43152.3897     -0.786
43152.3928     -0.800
43152.3940     -0.798
43152.3987     -0.786
43152.3998     -0.787
43152.4023     -0.790
43152.4033     -0.789
43152.4063     -0.803
43152.4086     -0.820
43152.4191     -0.821
43152.4219     -0.786
43190.2907      0.018
43190.2921     -0.007
43190.2966     -0.007
43190.2974     -0.003
43190.2991     -0.003
43190.3003     -0.004
43190.3021     -0.008
43190.3033     -0.005
43190.3053      0.020
43190.3065      0.023
43190.3083      0.028
43190.3098      0.031
43190.3120      0.041
43190.3129      0.046
43190.3152      0.015
43190.3170      0.020
43190.3197      0.032
43190.3212      0.023
43190.3243      0.043
43190.3254      0.055
43190.3281      0.046
43190.3293      0.041
43190.3330      0.027
43190.3345      0.017
43190.3370      0.052
43190.3383      0.052
43190.3411      0.056
43190.3423      0.050
43190.3451     -0.010
43190.3463     -0.014
43190.3495      0.006
43190.3512      0.008
43190.3535      0.019
43190.3548      0.019
43190.3566      0.022
43190.3578      0.021
43190.3597      0.001
43190.3613     -0.005
43190.3636      0.007
43190.3648      0.002
43190.3665     -0.028
43190.3677     -0.022
43190.3694      0.000
43190.3706      0.010
43190.3726      0.004
43190.3738     -0.006
43190.3760      0.009
43190.3775      0.006
43190.3794     -0.007
43190.3808     -0.009
43190.3827     -0.038
43190.3841     -0.041
43190.3869     -0.013
43190.3885     -0.023
43190.3898     -0.010
43190.3911     -0.013
43190.3929     -0.031
43190.3942     -0.023
43190.3961     -0.045
43190.3973     -0.060
43190.3996     -0.052
43190.4011     -0.043
43190.4034     -0.032
43190.4050     -0.040
43190.4079     -0.038
43190.4088     -0.037
43190.4117     -0.057
43190.4129     -0.049
43190.4163     -0.039
43190.4177     -0.051
43190.4213     -0.072
43190.4222     -0.061
43190.4256     -0.078
43190.4270     -0.100
43190.4306     -0.107
43201.3123     -0.063
43201.3157     -0.070
43201.3181     -0.064
43201.3205     -0.046
43201.3249     -0.017
43201.3290      0.002
43201.3328     -0.035
43201.3355     -0.058
43201.3386     -0.039
43201.3421     -0.029
43201.3445     -0.034
43201.3467     -0.027
43201.3503     -0.007
43201.3523      0.005
43201.3557      0.008
43201.3578     -0.001
43201.3613      0.005
43201.3635      0.012
43201.3678      0.004
43201.3701     -0.004
43201.3731     -0.011
43201.3778     -0.009
43201.3798     -0.004
43201.3816      0.007
43201.3841      0.018
43201.3862      0.011
43201.3887      0.004
43201.3910      0.007
43201.3934      0.006
43201.3966     -0.008
43201.3986     -0.005
43201.4023      0.012
43201.4043      0.018
43201.4072      0.030
43201.4097      0.025
43201.4134      0.014
43201.4156      0.014
43201.4201      0.016
43201.4229      0.008
43201.4254      0.010
43201.4278      0.030
43201.4301      0.020
43201.4324      0.007
43201.4348      0.024
43201.4378      0.018
43201.4406      0.011
43201.4430      0.031
43201.4475      0.048
43201.4501      0.025
43201.4515      0.004
43201.4533      0.003
43201.4550      0.032
43201.4564      0.036
43201.4580      0.016
43201.4593      0.009
43201.4619      0.027
43201.4635      0.034
43201.4647      0.019
43201.4660     -0.002
43201.4672      0.001
43201.4703      0.023
43201.4719      0.007
43201.4743     -0.024
43201.4762     -0.022
43201.4773     -0.013
43201.4785     -0.014
43201.4795     -0.026
43201.4806     -0.029
43201.4819     -0.029
43201.4830     -0.021
43201.4843      0.002
43201.4854      0.006
43201.4867      0.000
43201.4880     -0.003
43201.4892     -0.007
43201.4905     -0.011
43201.4917     -0.021
43201.4930     -0.035
43201.4942     -0.073
43201.4956     -0.079
43201.4967     -0.045
43201.4986     -0.020
43201.4997     -0.041
43202.3344     -0.652
43202.3361     -0.660
43202.3379     -0.652
43202.3399     -0.656
43202.3419     -0.663
43202.3449     -0.652
43202.3470     -0.637
43202.3501     -0.634
43202.3522     -0.656
43202.3560     -0.664
43202.3580     -0.650
43202.3612     -0.643
43202.3633     -0.648
43202.3663     -0.652
43202.3681     -0.647
43202.3700     -0.645
43202.3731     -0.681
43202.3751     -0.685
43202.3777     -0.649
43202.3808     -0.642
43202.3828     -0.638
43207.2970     -0.644
43207.2995     -0.646
43207.3042     -0.675
43207.3064     -0.663
43207.3102     -0.643
43207.3127     -0.657
43207.3164     -0.653
43207.3197     -0.650
43207.3235     -0.640
43207.3255     -0.642
43207.3292     -0.660
43207.3312     -0.663
43207.3351     -0.638
43207.3379     -0.623
43207.3403     -0.633
43207.3439     -0.649
43207.3457     -0.651
43207.3495     -0.659
43207.3515     -0.665
43207.3555     -0.650
43207.3576     -0.637
43211.3496     -0.734
43211.3529     -0.578
43211.3546     -0.610
43211.3569     -0.635
43211.3588     -0.648
43211.3613     -0.709
43211.3628     -0.660
43211.3651     -0.626
43211.3668     -0.678
43211.3792     -0.598
43211.3806     -0.629
43211.3830     -0.635
43211.3844     -0.615
43211.3869     -0.688
43212.3271     -0.012
43212.3374     -0.138
43212.3394     -0.211
43212.3408     -0.216
43212.3429     -0.126
43212.3445     -0.147
43212.3468     -0.178
43212.3482     -0.173
43212.3515      0.012
43212.3533      0.001
43212.3568     -0.073
43212.3581      0.009
43212.3602     -0.012
43218.3038     -0.636
43218.3057     -0.617
43218.3081     -0.632
43218.3104     -0.641
43218.3126     -0.630
43218.3143     -0.631
43218.3187     -0.638
43218.3259     -0.652
43218.3296     -0.639
43218.3310     -0.633
43218.3344     -0.633
43218.3360     -0.636
43218.3394     -0.621
43218.3409     -0.613
43218.3437     -0.609
43218.3458     -0.612
43218.3476     -0.631
43218.3498     -0.640
43218.3517     -0.643
43218.3542     -0.650
43218.3560     -0.642
43218.3584     -0.604
43218.3610     -0.614
43218.3627     -0.593
43218.3660     -0.606
43218.3708     -0.637
43218.3733     -0.620
43218.3761     -0.607
43218.3781     -0.595
43218.3829     -0.603
43218.3845     -0.593
43218.3871     -0.615
43218.3885     -0.624
43218.3904     -0.643
43218.3922     -0.643
43218.3942     -0.639
43218.3957     -0.644
43218.3978     -0.654
43218.3991     -0.668
43218.4019     -0.670
43218.4034     -0.668
43218.4056     -0.695
43218.4071     -0.681
43218.4093     -0.584
43218.4106     -0.568
43218.4123     -0.601
43218.4138     -0.599
43218.4161     -0.586
43218.4174     -0.575
43218.4229     -0.652
43218.4249     -0.721
43245.3127     -0.534
43245.3142     -0.561
43245.3160     -0.562
43245.3178     -0.559
43245.3207     -0.553
43245.3237     -0.549
43245.3261     -0.544
43245.3286     -0.570
43245.3306     -0.580
43245.3338     -0.521
43245.3360     -0.517
43245.3406     -0.573
43245.3437     -0.578
43245.3452     -0.572
43245.3481     -0.554
43245.3496     -0.547
43245.3527     -0.530
43245.3445     -0.549
43245.3565     -0.585
43245.3582     -0.567
43245.3605     -0.529
43245.3621     -0.525
43245.3641     -0.529
43246.3042     -0.459
43246.3054     -0.461
43246.3066     -0.460
43246.3075     -0.478
43246.3087     -0.486
43246.3097     -0.496
43246.3108     -0.503
43246.3117     -0.502
43246.3127     -0.497
43246.3140     -0.495
43246.3154     -0.496
43246.3161     -0.493
43246.3174     -0.473
43246.3182     -0.475
43246.3202     -0.490
43246.3214     -0.485
43246.3231     -0.496
43246.3255     -0.534
43246.3282     -0.545
43246.3314     -0.544
43246.3336     -0.525
43246.3362     -0.519
43246.3385     -0.515
43246.3422     -0.521
43246.3445     -0.540
43246.3458     -0.559
43246.3478     -0.550
43246.3495     -0.509
43246.3515     -0.510
43246.3528     -0.522
43246.3551     -0.522
43246.3569     -0.523
43246.3598     -0.573
43247.3246     -0.603
43247.3258     -0.614
43247.3276     -0.598
43247.3293     -0.606
43247.3314     -0.619
43247.3352     -0.628
43247.3373     -0.638
43247.3397     -0.626
43247.3416     -0.595
43247.3442     -0.591
43247.3463     -0.624
43247.3480     -0.641
43247.3500     -0.632
43247.3515     -0.621
43247.3536     -0.603
43247.3549     -0.603
43247.3569     -0.616
43249.3156     -0.677
43249.3185     -0.669
43249.3209     -0.663
43249.3233     -0.679
43249.3258     -0.684
43249.3286     -0.657
43249.3311     -0.649
43249.3357     -0.665
43249.3381     -0.669
43249.3428     -0.667
43249.3454     -0.664
43249.3502     -0.662
43249.3527     -0.653
43249.3555     -0.644
43249.3583     -0.676
43250.3195     -0.627
43250.3211     -0.643
43250.3232     -0.656
43250.3247     -0.665
43250.3268     -0.659
43250.3297     -0.633
43250.3321     -0.647
43250.3349     -0.664
43250.3371     -0.659
43250.3306     -0.671
43250.3424     -0.668
43250.3447     -0.653
43250.3474     -0.621
43250.3482     -0.621
43250.3507     -0.674
43457.4422     -0.578
43457.4444     -0.498
43457.4471     -0.539
43457.4490     -0.598
43457.4519     -0.616
43457.4539     -0.632
43457.4568     -0.629
43457.4592     -0.587
43457.4619     -0.587
43457.4654     -0.654
43457.4683     -0.666
43457.4720     -0.580
43457.4748     -0.595
43457.4789     -0.599
43457.4820     -0.645
43457.4840     -0.688
43457.4874     -0.625
43457.4898     -0.622
43457.4925     -0.725
43457.4948     -0.714
43457.4977     -0.623
43458.4433     -0.802
43458.4450     -0.791
43458.4474     -0.782
43458.4494     -0.782
43458.4521     -0.780
43458.4537     -0.787
43458.4559     -0.802
43458.4572     -0.798
43458.4597     -0.784
43458.4652     -0.787
43458.4672     -0.799
43458.4699     -0.794
43458.4720     -0.800
43458.4809     -0.763
43458.4832     -0.765
43458.4852     -0.773
43458.4867     -0.768
43458.4892     -0.775
43458.4909     -0.788
43458.4935     -0.791
43458.4956     -0.796
43458.4976     -0.793
43458.5001     -0.768
43458.5024     -0.773
43458.5040     -0.786
43458.5063     -0.804
43458.5084     -0.821
43458.5110     -0.795
43459.4447     -0.843
43459.4461     -0.829
43459.4476     -0.812
43459.4491     -0.827
43459.4511     -0.821
43459.4530     -0.809
43459.4553     -0.821
43459.4570     -0.810
43459.4602     -0.806
43459.4617     -0.822
43459.4638     -0.826
43459.4655     -0.830
43459.4677     -0.827
43459.4593     -0.809
43459.4711     -0.805
43459.4735     -0.824
43459.4755     -0.824
43459.4774     -0.813
43459.4794     -0.820
43459.4820     -0.828
43459.4839     -0.821
43459.4871     -0.804
43459.4893     -0.817
43462.4582     -0.799
43462.4598     -0.717
43462.4620     -0.741
43462.4635     -0.760
43462.4664     -0.766
43462.4679     -0.763
43462.4712     -0.752
43462.4742     -0.746
43462.4763     -0.747
43462.4781     -0.746
43462.4804     -0.754
43462.4820     -0.749
43462.4833     -0.751
43462.4853     -0.779
43462.4879     -0.767
43462.4905     -0.723
43462.4924     -0.734
43462.4952     -0.754
43462.4971     -0.739
43462.4985     -0.726
43462.5009     -0.723
43462.5027     -0.718
43462.5047     -0.714
43462.5065     -0.726
43462.5090     -0.736
43471.5647     -0.875
43471.5670     -0.854
43471.5689     -0.866
43471.5705     -0.882
43471.5723     -0.874
43471.5751     -0.859
43471.5765     -0.862
43471.5802     -0.866
43471.5821     -0.860
43471.5839     -0.853
43471.5655     -0.861
43471.5870     -0.863
43471.5690     -0.852
43471.5906     -0.860
43471.5921     -0.869
43471.5938     -0.865
43471.5952     -0.865
43471.5967     -0.866
43471.5983     -0.869
43478.4158     -0.828
43478.4175     -0.850
43478.4193     -0.823
43478.4214     -0.789
43478.4231     -0.796
43478.4249     -0.813
43478.4267     -0.813
43478.4287     -0.810
43478.4304     -0.821
43478.4333     -0.820
43478.4347     -0.806
43478.4564     -0.779
43478.4597     -0.775
43478.4603     -0.790
43478.4615     -0.820
43478.4631     -0.821
43478.4650     -0.809
43478.4665     -0.809
43478.4679     -0.816
43478.4696     -0.823
43488.4228     -0.868
43488.4239     -0.807
43488.4253     -0.809
43488.4264     -0.797
43488.4281     -0.827
43488.4291     -0.870
43488.4308     -0.873
43488.4319     -0.776
43488.4331     -0.838
43488.4345     -0.866
43488.4357     -0.859
43488.4371     -0.907
43488.4386     -0.883
43488.4395     -0.886
43488.4409     -0.900
43488.4419     -0.897
43488.4431     -0.782
43488.4442     -0.793
43488.4453     -0.844
43488.4462     -0.840
43488.4475     -0.871
43491.5120     -0.837
43491.5130     -0.833
43491.5149     -0.828
43491.5159     -0.831
43491.5177     -0.836
43491.5186     -0.832
43491.5205     -0.822
43491.5214     -0.825
43491.5235     -0.828
43491.5252     -0.823
43491.5266     -0.822
43491.5287     -0.826
43491.5301     -0.828
43491.5321     -0.831
43491.5337     -0.836
43491.5361     -0.844
43491.5393     -0.846
43491.5403     -0.840
43491.5431     -0.822
43491.5442     -0.824
43491.5469     -0.835
43491.5485     -0.835
43491.5498     -0.831
43534.2780     -0.756
43534.2799     -0.839
43534.2814     -0.755
43534.2830     -0.721
43534.2844     -0.752
43534.2859     -0.719
43534.2875     -0.743
43534.2891     -0.758
43534.2909     -0.763
43534.2928     -0.765
43534.2944     -0.709
43534.2960     -0.739
43534.2976     -0.790
43534.2992     -0.767
43534.3008     -0.776
43534.3023     -0.744
43534.3037     -0.660
43534.3053     -0.768
43534.3066     -0.789
43535.2636     -0.693
43535.2648     -0.694
43535.2675     -0.706
43535.2687     -0.709
43535.2712     -0.714
43535.2725     -0.717
43535.2750     -0.699
43535.2763     -0.700
43535.2787     -0.721
43535.2799     -0.719
43535.2822     -0.714
43535.2834     -0.713
43535.2859     -0.720
43535.2871     -0.733
43535.2895     -0.745
43535.2908     -0.740
43535.2934     -0.727
43535.2948     -0.732
43535.2975     -0.737
43535.2988     -0.737
43535.3001     -0.741
43535.3012     -0.738
43535.3025     -0.729
43536.3076     -0.897
43536.3088     -0.700
43536.3103     -0.801
43536.3113     -0.799
43536.3126     -0.786
43536.3135     -0.839
43536.3149     -0.858
43538.3405     -0.890
43538.3414     -0.881
43538.3434     -0.867
43538.3445     -0.872
43538.3466     -0.881
43538.3477     -0.877
43538.3497     -0.900
43538.3508     -0.909
43538.3524     -0.898
43538.3534     -0.887
43538.3550     -0.867
43538.3562     -0.872
43538.3580     -0.886
43538.3589     -0.881
43538.3604     -0.880
43765.6149     -0.637
43765.6170     -0.674
43765.6187     -0.710
43765.6204     -0.716
43765.6223     -0.702
43765.6241     -0.685
43765.6273     -0.687
43765.6290     -0.683
43765.6319     -0.673
43765.6337     -0.680
43765.6365     -0.659
43765.6383     -0.647
43765.6400     -0.670
43765.6413     -0.689
43765.6430     -0.684
43765.6442     -0.681
43765.6457     -0.687
43765.6472     -0.689
43765.6488     -0.688
43765.6501     -0.686
43765.6518     -0.674
43835.3986     -0.675
43835.4004     -0.709
43835.4027     -0.685
43835.4043     -0.666
43835.4062     -0.670
43835.4077     -0.668
43835.4096     -0.638
43835.4113     -0.634
43835.4133     -0.667
43835.4148     -0.666
43835.4167     -0.627
43835.4183     -0.635
43835.4204     -0.654
43835.4223     -0.634
43835.4240     -0.651
43835.4255     -0.665
43835.4273     -0.633
43835.4289     -0.600
43835.4307     -0.601
43835.4322     -0.638
43835.4343     -0.685
43835.4357     -0.684
43835.4393     -0.636
43835.4406     -0.640
43835.4444     -0.672
43835.4461     -0.676
43835.4506     -0.676
43835.4521     -0.661
43835.4558     -0.664
43835.4574     -0.674
43835.4601     -0.658
43835.4614     -0.647
43835.4635     -0.640
43835.4653     -0.644
43835.4674     -0.651
43835.4698     -0.628
43835.4717     -0.626
43835.4730     -0.648
43835.4756     -0.653
43835.4774     -0.650
43835.4796     -0.684
43835.4811     -0.690
43835.4831     -0.663
43835.4846     -0.685
43835.4890     -0.665
43835.4906     -0.662
43835.4923     -0.666
43835.4937     -0.667
43835.4954     -0.671
43835.4987     -0.689
43835.5003     -0.693
43835.5016     -0.686
43835.5040     -0.660
43835.5283     -0.685
43835.5296     -0.686
43835.5314     -0.686
43835.5330     -0.681
43835.5346     -0.678
43835.5360     -0.679
43835.5379     -0.677
43835.5400     -0.674
43835.5425     -0.680
43835.5441     -0.681
43835.5474     -0.682
43835.5495     -0.685
43835.5526     -0.674
43835.5541     -0.675
43835.5570     -0.688
43835.5767     -0.668
43835.5784     -0.675
43835.5800     -0.685
43835.5815     -0.682
43835.5832     -0.676
43835.5846     -0.676
43835.5861     -0.680
43835.5877     -0.682
43835.5894     -0.679
43835.5911     -0.685
43835.5928     -0.690
43835.5948     -0.695
43835.5967     -0.698
43835.5981     -0.689
43835.5999     -0.683
43835.6017     -0.686
43835.6034     -0.687
43835.6257     -0.696
43835.6272     -0.688
43835.6290     -0.679
43835.6322     -0.691
43835.6336     -0.689
43835.6354     -0.684
43835.6371     -0.687
43835.6390     -0.701
43835.6409     -0.699
43835.6431     -0.688
43101.4759     -0.095
43101.4768     -0.109
43101.4783     -0.082
43101.4792     -0.084
43101.4805     -0.061
43101.4814     -0.069
43101.4827     -0.104
43101.4837     -0.103
43101.4850     -0.103
43101.4852     -0.066
43101.4873     -0.063
43101.4882     -0.077
43101.4897     -0.096
43101.4906     -0.106
43101.4920     -0.050
43101.4937     -0.066
43101.4950     -0.093
43101.5037     -0.077
43101.5050     -0.097
43101.5069     -0.109
43101.5092     -0.088
43101.5102     -0.100
43101.5115     -0.122
43101.5132     -0.118
43101.5147     -0.103
43101.5165     -0.100
43101.5183     -0.118
43101.5218     -0.131
43101.5230     -0.140
43101.5240     -0.121
43101.5419     -0.142
43101.5429     -0.146
43101.5461     -0.134
43101.5475     -0.159
43101.5500     -0.169
43101.5512     -0.152
43101.5533     -0.149
43101.5543     -0.149
43101.5567     -0.164
43101.5577     -0.167
43101.5591     -0.165
43101.5601     -0.167
43101.5613     -0.184
43101.5629     -0.172
43101.5645     -0.154
43101.5656     -0.185
43101.5669     -0.205
43101.5690     -0.170
43101.5705     -0.197
43107.3781     -0.811
43107.3866     -0.793
43107.3920     -0.812
43107.3930     -0.806
43107.3950     -0.783
43107.3962     -0.793
43107.3976     -0.814
43107.3986     -0.801
43107.4000     -0.776
43107.4013     -0.774
43107.4030     -0.795
43107.4040     -0.810
43107.4055     -0.825
43107.4068     -0.814
43107.4081     -0.818
43107.4100     -0.800
43107.4115     -0.790
43107.4134     -0.802
43107.4152     -0.798
43107.4183     -0.785
43107.4208     -0.798
43107.4280     -0.824
43107.4502     -0.833
43107.4512     -0.803
43107.4531     -0.793
43107.4542     -0.797
43107.4555     -0.810
43107.4564     -0.804
43107.4578     -0.803
43107.4587     -0.802
43107.4599     -0.786
43107.4608     -0.786
43107.4621     -0.806
43107.4631     -0.815
43107.4657     -0.795
43107.4667     -0.785
43107.4680     -0.790
43107.4691     -0.794
43107.4705     -0.797
43107.4716     -0.796
43107.4757     -0.822
43107.4765     -0.824
43107.4808     -0.785
43107.4820     -0.793
43107.4842     -0.805
43107.4850     -0.809
43107.4875     -0.831
43107.4883     -0.827
43107.4917     -0.799
43107.4927     -0.800
43107.4941     -0.800
43107.4950     -0.805
43107.4968     -0.802
43107.4977     -0.797
43107.4993     -0.782
43107.5001     -0.789
43107.5015     -0.812
43107.5024     -0.812
43107.5039     -0.811
43107.5047     -0.804
43107.5061     -0.797
43107.5069     -0.800
43107.5083     -0.794
43107.5092     -0.795
43107.5104     -0.803
43107.5113     -0.809
43107.5125     -0.803
43107.5141     -0.795
43107.5155     -0.802
43107.5163     -0.796
43107.5185     -0.784
43107.5201     -0.783
43107.5215     -0.788
43107.5238     -0.792
43107.5251     -0.794
43107.5273     -0.804
43107.5286     -0.805
43107.5300     -0.803
43107.5329     -0.802
43107.5346     -0.795
43107.5379     -0.807
43107.5388     -0.812
43107.5512     -0.813
43107.5523     -0.814
43107.5541     -0.808
43107.5553     -0.806
43107.5567     -0.803
43107.5582     -0.803
43107.5603     -0.812
43107.5614     -0.812
43107.5629     -0.804
43107.5643     -0.805
43107.5663     -0.813
43107.5674     -0.811
43107.5691     -0.812
43107.5700     -0.810
43107.5714     -0.804
43107.5724     -0.805
43107.5749     -0.815
43107.5759     -0.814
43107.5782     -0.810
43107.5792     -0.813
43107.5821     -0.811
43107.5832     -0.808
43107.5860     -0.793
43107.5872     -0.790
43107.5889     -0.798
43107.5905     -0.803
43107.5921     -0.807
43107.5961     -0.800
43107.5974     -0.803
43107.6007     -0.818
43107.6022     -0.821
43107.6044     -0.813
43107.6063     -0.799
43107.6076     -0.802
43107.6094     -0.808
43107.6105     -0.809
43107.6120     -0.823
43107.6137     -0.827
43107.6150     -0.820
43107.6160     -0.813
43107.6177     -0.810
43107.6188     -0.820
43107.6203     -0.828
43107.6219     -0.828
43107.6244     -0.833
43107.6255     -0.831
43107.6281     -0.831
43107.6289     -0.825
43107.6305     -0.824
43107.6314     -0.829
43107.6328     -0.826
43107.6338     -0.821
43107.6351     -0.810
43107.6359     -0.804
43107.6375     -0.809
43107.6384     -0.815
43107.6398     -0.801
43107.6408     -0.797
43107.6421     -0.824
43107.6430     -0.839
43107.6444     -0.834
43107.6455     -0.818
43107.6471     -0.804
43107.6481     -0.810
43107.6495     -0.842
43107.6503     -0.855
43107.6519     -0.833
43107.6532     -0.825
43107.6549     -0.823
43107.6567     -0.802
43107.6586     -0.795
43107.6596     -0.804
43107.6612     -0.815
43107.6621     -0.804
43107.6636     -0.797
43107.6646     -0.798
43107.6662     -0.828
43107.6672     -0.843
43107.6698     -0.800
43107.6706     -0.806
43107.6730     -0.821
43107.6741     -0.821
43107.6761     -0.830
43107.6773     -0.820
43107.6790     -0.823
43107.6803     -0.840
43107.6812     -0.834
43107.6833     -0.807
43107.6846     -0.827
43107.6858     -0.808
43107.6873     -0.789
43107.6883     -0.808
43107.6902     -0.820
43111.4137     -0.808
43111.4154     -0.799
43111.4182     -0.822
43111.4193     -0.826
43111.4222     -0.833
43111.4232     -0.835
43111.4258     -0.816
43111.4276     -0.814
43111.4300     -0.819
43111.4310     -0.808
43111.4319     -0.805
43111.4340     -0.824
43111.4353     -0.827
43111.4368     -0.807
43111.4388     -0.797
43111.4404     -0.810
43111.4418     -0.814
43111.4569     -0.823
43111.4577     -0.817
43111.4594     -0.805
43111.4603     -0.794
43111.4616     -0.807
43111.4626     -0.811
43111.4639     -0.810
43111.4651     -0.836
43111.4666     -0.827
43118.3896     -0.795
43118.3913     -0.780
43118.3927     -0.782
43118.3943     -0.785
43118.3957     -0.746
43118.3971     -0.744
43118.3987     -0.764
43118.4004     -0.745
43118.4019     -0.744
43118.4035     -0.727
43118.4050     -0.713
43118.4279     -0.770
43118.4310     -0.752
43118.4324     -0.743
43118.4353     -0.786
43118.4369     -0.815
43118.4397     -0.779
43118.4412     -0.756
43118.4441     -0.771
43118.4455     -0.789
43118.4470     -0.786
43118.4483     -0.773
43118.4500     -0.786
43118.4516     -0.785
43118.4535     -0.765
43118.4551     -0.768
43118.4576     -0.771
43118.4592     -0.775
43118.4607     -0.791
43118.4651     -0.787
43118.4668     -0.777
43118.4685     -0.787
43118.4702     -0.773
43118.4715     -0.766
43123.3554     -0.486
43123.3568     -0.459
43123.3582     -0.471
43123.3596     -0.487
43123.3609     -0.502
43123.3624     -0.499
43123.3637     -0.474
43123.3653     -0.464
43123.3669     -0.436
43123.3683     -0.427
43123.3698     -0.453
43123.3786     -0.446
43123.3800     -0.438
43123.3814     -0.443
43123.3829     -0.432
43123.3851     -0.384
43123.3866     -0.387
43123.3880     -0.422
43123.3895     -0.427
43123.3909     -0.386
43123.3923     -0.379
43123.4028     -0.411
43123.4061     -0.385
43123.4083     -0.374
43123.4099     -0.369
43123.4127     -0.383
43123.4140     -0.380
43123.4180     -0.334
43123.4195     -0.336
43123.4222     -0.341
43123.4228     -0.343
43123.4250      0.000
43123.4264      0.000
43123.4278     -0.349
43123.4292     -0.342
43123.4306     -0.326
43152.4240     -0.778
43152.4268     -0.798
43152.4279     -0.791
43152.4309     -0.768
43152.4329     -0.780
43152.4352     -0.792
43152.4366     -0.794
43152.4413     -0.774
43152.4431     -0.768
43152.4453     -0.802
43152.4470     -0.818
43152.4490     -0.797
43152.4502     -0.790
43152.4553     -0.807
43152.4562     -0.812
43152.4588     -0.810
43152.4601     -0.810
43152.4626     -0.811
43152.4642     -0.799
43152.4665     -0.788
43152.4673     -0.784
43152.4695     -0.785
43152.4707     -0.789
43152.4741     -0.768
43152.4752     -0.765
43152.4781     -0.789
43152.4796     -0.800
43152.4818     -0.798
43152.4834     -0.792
43152.4857     -0.804
43152.4875     -0.814
43152.4972     -0.792
43152.4988     -0.794
43152.5008     -0.803
43152.5023     -0.801
43152.5042     -0.799
43152.5062     -0.807
43152.5080     -0.809
43152.5099     -0.805
43152.5124     -0.807
43152.5141     -0.812
43152.5176     -0.811
43152.5204     -0.799
43152.5231     -0.794
43152.5248     -0.791
43157.2870     -0.440
43157.2887     -0.440
43157.2902     -0.468
43157.2918     -0.471
43157.2933     -0.446
43157.2946     -0.444
43157.2977     -0.474
43157.2991     -0.477
43157.3025     -0.502
43157.3038     -0.517
43157.3075     -0.516
43157.3088     -0.514
43157.3132     -0.571
43157.3154     -0.562
43157.3193     -0.450
43157.3206     -0.448
43157.3251     -0.519
43157.3270     -0.533
43157.3294     -0.534
43157.3304     -0.533
43157.3321     -0.525
43157.3339     -0.513
43157.3365     -0.523
43157.4972     -0.669
43157.4986     -0.671
43157.5008     -0.665
43157.5022     -0.673
43157.5046     -0.674
43157.5060     -0.673
43157.5085     -0.678
43157.5096     -0.686
43157.5116     -0.683
43157.5130     -0.677
43157.5158     -0.682
43157.5175     -0.683
43157.5190     -0.681
43157.5203     -0.685
43157.5224     -0.687
43157.5241     -0.690
43157.5261     -0.699
43157.5276     -0.703
43157.5298     -0.696
43162.2676     -0.673
43162.2731     -0.691
43162.2742     -0.689
43162.2763     -0.687
43162.2774     -0.695
43162.2806     -0.706
43162.2819     -0.700
43162.2853     -0.695
43162.2878     -0.706
43162.2920     -0.722
43162.2935     -0.720
43162.2970     -0.701
43162.2988     -0.700
43162.3028     -0.704
43162.3048     -0.693
43162.3101     -0.684
43162.3122     -0.693
43162.3143     -0.703
43162.3162     -0.703
43162.3182     -0.705
43162.3189     -0.710
43162.3225     -0.720
43162.3234     -0.712
43162.3258     -0.696
43162.3288     -0.700
43162.3337     -0.697
43162.3348     -0.699
43162.3378     -0.706
43162.3405     -0.705
43162.3427     -0.705
43162.3452     -0.700
43162.3472     -0.699
43162.3505     -0.700
43162.3523     -0.699
43162.3549     -0.695
43162.3569     -0.693
43162.3594     -0.692
43162.3619     -0.692
43162.3646     -0.695
43162.3674     -0.704
43162.3698     -0.709
43162.3723     -0.707
43162.3737     -0.699
43162.3763     -0.687
43162.3777     -0.691
43162.3800     -0.700
43162.3814     -0.698
43162.3852     -0.694
43162.3868     -0.695
43162.3909     -0.701
43162.3922     -0.701
43162.4117     -0.699
43162.4156     -0.695
43162.4170     -0.695
43162.4209     -0.704
43162.4225     -0.703
43162.4269     -0.703
43162.4286     -0.706
43162.4331     -0.707
43162.4339     -0.705
43162.4376     -0.688
43162.4388     -0.685
43162.4419     -0.686
43162.4445     -0.689
43162.4471     -0.694
43162.4489     -0.686
43162.4521     -0.677
43162.4569     -0.698
43162.4604     -0.702
43162.4621     -0.698
43162.4660     -0.699
43163.3017     -0.818
43163.3043     -0.799
43163.3063     -0.767
43163.3075     -0.800
43163.3093     -0.847
43163.3105     -0.799
43163.3123     -0.751
43163.3153     -0.798
43163.3175     -0.779
43163.3189     -0.764
43163.3208     -0.780
43163.3232     -0.785
43163.3254     -0.800
43163.3278     -0.776
43163.3299     -0.780
43163.3342     -0.812
43163.3364     -0.805
43163.3391     -0.806
43163.3420     -0.798
43163.3442     -0.786
43163.3462     -0.777
43163.3483     -0.785
43163.3507     -0.817
43163.3516     -0.832
43163.3535     -0.802
43168.2424     -0.152
43168.2448     -0.206
43168.2471     -0.205
43168.2494     -0.188
43168.2517     -0.182
43168.2565     -0.195
43168.2579     -0.199
43168.2599     -0.204
43168.2607     -0.209
43168.2629     -0.225
43168.2644     -0.223
43168.2667     -0.198
43168.2684     -0.188
43168.2704     -0.191
43168.2712     -0.203
43168.2730     -0.234
43168.2748     -0.238
43168.2766     -0.240
43168.2774     -0.243
43168.2793     -0.247
43168.2809     -0.253
43168.2828     -0.262
43168.2846     -0.269
43168.2863     -0.261
43168.2871     -0.255
43168.2892     -0.238
43168.2906     -0.250
43168.2930     -0.280
43168.2942     -0.275
43168.2965     -0.269
43168.2977     -0.268
43168.2999     -0.268
43168.3023     -0.269
43168.3043     -0.270
43168.3066     -0.289
43168.3084     -0.305
43168.3108     -0.308
43168.3127     -0.303
43168.3150     -0.307
43168.3173     -0.313
43168.3188     -0.311
43168.3219     -0.328
43168.3232     -0.337
43168.3259     -0.334
43168.3270     -0.337
43168.3309     -0.346
43168.3321     -0.348
43168.3350     -0.373
43168.3368     -0.377
43168.3438     -0.347
43168.3526     -0.376
43168.3535     -0.378
43168.3578     -0.375
43168.3591     -0.376
43168.3638     -0.411
43168.3651     -0.417
43168.3698     -0.402
43168.3710     -0.399
43168.3752     -0.407
43168.3768     -0.408
43168.3810     -0.409
43168.3825     -0.411
43168.3870     -0.416
43168.4075     -0.483
43168.4086     -0.485
43168.4144     -0.479
43168.4156     -0.479
43168.4211     -0.484
43168.4232     -0.494
43168.4279     -0.508
43168.4293     -0.508
43168.4401     -0.544
43168.4418     -0.523
43168.4437     -0.543
43168.4455     -0.541
43168.4478     -0.527
43168.4487     -0.526
43168.4510     -0.491
43168.4522     -0.532
43168.4545     -0.608
43168.4558     -0.561
43168.4577     -0.522
43168.4588     -0.597
43168.4612     -0.585
43168.4624     -0.547
43168.4649     -0.564
43168.4665     -0.546
43168.4685     -0.541
43168.4693     -0.515
43168.4711     -0.468
43174.2739     -0.770
43174.2765     -0.768
43174.2809     -0.695
43174.2832     -0.691
43174.2878     -0.738
43174.2904     -0.739
43174.2949     -0.766
43174.3400     -0.723
43174.3427     -0.725
43174.3452     -0.720
43174.3488     -0.719
43174.3509     -0.729
43174.3560     -0.727
43174.3580     -0.708
43174.3615     -0.692
43174.3633     -0.729
43174.3784     -0.692
43174.3808     -0.722
43174.3827     -0.723
43174.3848     -0.695
43174.3868     -0.710
43174.3887     -0.720
43174.3907     -0.708
43174.2598     -0.004
43174.2615      0.011
43174.2634     -0.028
43174.2656     -0.052
43174.2672     -0.029
43174.2695     -0.011
43174.2716     -0.023
43174.2734     -0.022
43174.2754      0.014
43174.2769      0.013
43174.2799     -0.035
43174.2810     -0.032
43174.2863      0.026
43174.2875      0.039
43879.7289     -0.590
43879.7309     -0.592
43879.7322     -0.599
43879.7336     -0.607
43879.7351     -0.603
43879.7367     -0.604
43879.7384     -0.599
43879.7397     -0.593
43879.7425     -0.599
43879.7439     -0.600
43879.7466     -0.610
43879.7480     -0.611
43879.7497     -0.605
43879.7531     -0.607
43879.7548     -0.623
43879.7562     -0.638
43879.7577     -0.636
43879.7592     -0.634
43879.7610     -0.645
43879.7627     -0.652
43879.7644     -0.648
43879.7659     -0.643
43879.7730     -0.641
43879.7743     -0.632
43879.7758     -0.625
43879.7776     -0.648
43879.7791     -0.668
43879.7804     -0.666
43879.7819     -0.657
43879.7836     -0.665
43879.7852     -0.681
43879.7865     -0.684
43879.7937     -0.662
43879.7953     -0.670
43879.7969     -0.691
43879.7981     -0.691
43879.7994     -0.680
43879.8011     -0.679
43879.8025     -0.683
43879.8039     -0.682
43879.8062     -0.687
43879.8075     -0.682
43879.8091     -0.672
43879.8110     -0.675
43879.8134     -0.679
43879.8145     -0.676
43879.8181     -0.666
43879.8197     -0.674
43879.8212     -0.692
43879.8226     -0.693
43879.8243     -0.679
43879.8259     -0.686
43879.8271     -0.691
43879.8286     -0.687
43879.8356     -0.696
43879.8373     -0.699
43879.8393     -0.690
43879.8406     -0.691
43879.8422     -0.688
43879.8432     -0.683
43879.8450     -0.696
43879.8467     -0.704
43879.8500     -0.711
43879.8513     -0.710
43879.8527     -0.703
43879.8540     -0.694
43879.8556     -0.696
43879.8572     -0.721
43879.8586     -0.730
43879.8614     -0.720
43879.8628     -0.732
43879.8642     -0.742
43879.8665     -0.732
43879.8689     -0.734
43879.8702     -0.753
43880.5689     -0.784
43880.5712     -0.775
43880.5726     -0.787
43880.5728     -0.787
43880.5789     -0.794
43880.5796     -0.812
43880.5822     -0.784
43880.5825     -0.802
43880.5898     -0.797
43880.5906     -0.799
43880.5926     -0.779
43880.5927     -0.764
43880.5997     -0.809
43880.6006     -0.793
43880.6024     -0.795
43880.6026     -0.791
43880.6585     -0.791
43880.6594     -0.790
43880.6610     -0.808
43880.6612     -0.812
43880.6657     -0.788
43880.6666     -0.774
43880.6681     -0.767
43880.6682     -0.781
43880.6759     -0.778
43880.6767     -0.790
43880.6783     -0.810
43880.6785     -0.817
43880.6861     -0.799
43880.7887     -0.820
43880.7896     -0.802
43880.7899     -0.805
43880.7907     -0.817
43880.7909     -0.811
43880.7917     -0.802
43880.7954     -0.802
43880.7962     -0.782
43880.7964     -0.780
43880.7972     -0.769
43880.7974     -0.782
43880.7981     -0.799
43880.8016     -0.797
43880.8023     -0.765
43880.8028     -0.760
43880.8036     -0.795
43880.8039     -0.793
43880.8047     -0.784
43880.8418     -0.825
43880.8427     -0.811
43880.8429     -0.844
43880.8438     -0.811
43880.8439     -0.807
43880.8447     -0.785
43880.8501     -0.819
43880.8509     -0.821
43880.8521     -0.793
43880.8581     -0.834
43880.8588     -0.784
43880.8596     -0.763
43880.8613     -0.773
43880.8615     -0.778
43835.6445     -0.683
43835.6464     -0.682
43835.6481     -0.695
43835.6501     -0.702
43835.6623     -0.690
43835.6637     -0.687
43835.6656     -0.702
43835.6669     -0.690
43835.6688     -0.664
43835.6705     -0.668
43835.6723     -0.691
43835.6737     -0.694
43835.6758     -0.682
43835.6771     -0.674
43835.6789     -0.681
43835.6809     -0.688
43835.6826     -0.695
43835.6839     -0.702
43835.6859     -0.712
43835.6874     -0.714
43835.6892     -0.701
43835.6910     -0.697
43835.6930     -0.699
43835.6943     -0.692
43835.6924     -0.685
43835.6979     -0.691
43835.7009     -0.682
43835.7022     -0.684
43835.7039     -0.674
43837.4068     -0.762
43837.4083     -0.768
43837.4099     -0.786
43837.4113     -0.789
43837.4130     -0.778
43837.4147     -0.760
43837.4166     -0.761
43837.4200     -0.763
43837.4218     -0.760
43837.4232     -0.768
43837.4317     -0.790
43837.4350     -0.789
43837.4362     -0.774
43837.4381     -0.755
43837.4394     -0.762
43837.4410     -0.763
43837.4425     -0.766
43837.4441     -0.772
43842.4018     -0.799
43842.4034     -0.769
43842.4051     -0.747
43842.4064     -0.751
43842.4081     -0.773
43842.4096     -0.781
43842.4125     -0.770
43842.4138     -0.762
43842.4157     -0.759
43842.4192     -0.778
43842.4209     -0.775
43842.4222     -0.764
43842.4242     -0.773
43842.4257     -0.775
43842.4275     -0.760
43842.4287     -0.756
43842.4306     -0.763
43842.4322     -0.771
43842.4352     -0.760
43842.4363     -0.765
43842.4384     -0.770
43842.4409     -0.782
43842.4433     -0.797
43843.3954     -0.790
43843.3972     -0.800
43843.3988     -0.802
43843.4004     -0.792
43843.4022     -0.770
43843.4047     -0.721
43843.4080     -0.807
43843.4094     -0.838
43843.4114     -0.766
43843.4127     -0.758
43843.4148     -0.749
43843.4161     -0.744
43843.4194     -0.772
43843.4207     -0.794
43843.4225     -0.822
43843.4236     -0.799
43843.4252     -0.794
43843.4263     -0.787
43877.6502     -0.832
43877.6542     -0.786
43877.6580     -0.809
43877.6712     -0.741
43877.6740     -0.746
43877.6770     -0.794
43877.6793     -0.806
43878.6125     -0.780
43878.6152     -0.770
43878.6196     -0.773
43878.7466     -0.768
43878.7487     -0.755
43878.7504     -0.710
43878.7525     -0.683
43878.7738     -0.789
43878.7763     -0.752
43878.7789     -0.796
43879.5900     -0.283
43879.5918     -0.319
43879.5938     -0.357
43879.5957     -0.362
43879.5973     -0.365
43879.5997     -0.362
43879.6018     -0.355
43879.6034     -0.367
43879.6058     -0.386
43879.6086     -0.380
43879.6109     -0.382
43879.6153     -0.408
43879.6180     -0.407
43879.6213     -0.395
43879.6282     -0.413
43879.6309     -0.416
43879.6485     -0.436
43879.6507     -0.460
43879.6534     -0.483
43879.6550     -0.482
43879.6571     -0.467
43879.6589     -0.461
43879.6616     -0.473
43879.6636     -0.480
43879.6660     -0.482
43879.6674     -0.484
43879.6702     -0.492
43879.6727     -0.493
43879.6760     -0.491
43879.6789     -0.497
43879.6826     -0.520
43879.6844     -0.528
43879.6866     -0.527
43879.6895     -0.524
43879.6941     -0.540
43879.6967     -0.543
43879.7001     -0.534
43879.7024     -0.545
43879.7046     -0.559
43879.7070     -0.556
43879.7085     -0.557
43879.7101     -0.562

Photometric data from Kilkenny et al. (1985)
---------------------------------------------

HJD-2400000       V      B      U    
--------------------------------------

  44284.3570      8.263  8.306  -          
  44284.3610      8.261  8.305  -          
  44285.3400      8.305  8.352  -          
  44285.3450      8.313  8.354  -          
  44286.3670      8.228  8.305  -          
  44286.3700      8.259  8.311  -          
  44286.3730      8.244  8.302  -          
  44286.3760      8.242  8.303  -          
  44286.3800      8.249  8.306  -          
  44287.3430      8.212  8.292  -          
  44287.3470      8.216  8.288  -          
  44287.3490      8.215  8.287  -          
  44287.3520      8.214  8.281  -          
  44288.3390      8.201  8.283  7.630           
  44289.3580      8.259  8.323  7.676           
  44677.3330      8.269  8.354  7.732           
  44678.3220      8.276  8.349  7.711           



Photometric data from Manfroid et al. (1991)
---------------------------------------------

HJD-2400000  u      v      b      y 
---------------------------------------
45254.869   9.086  8.581  8.440  8.306 
45260.856   9.107  8.598  8.457  8.330 
45263.874   9.087  8.586  8.451  8.328 
45264.836   9.038  8.542  8.407  8.272 
45266.867   9.146  8.594  8.459  8.336 
45267.836   9.230  8.665  8.527  8.426 
45269.875   9.161  8.619  8.486  8.380 
45270.869   9.137  8.614  8.480  8.350 
45272.825   9.179  8.624  8.492  8.382 
45273.810   9.164  8.637  8.524  8.428 
45312.762   9.970  9.458  9.246  9.069 
45312.769   9.968  9.467  9.251  9.072 
45322.762   9.216  8.641  8.508  8.438 
45322.767   9.218  8.640  8.504  8.439 



Photometric data from Lorenzi (1985)
---------------------------------------------

HJD-2400000    V     
--------------------

45343.4114   8.380     
45346.3339   9.137     
45346.4262   9.048     
45351.4059   8.415     
45351.4202   8.418     
45353.3960   8.391     
45354.4253   8.387     
45355.3607   8.385     
45356.3518   8.448     
45357.2635   9.118     
45357.2823   9.151     
45357.3028   9.165     
45357.3205   9.181     
45357.3349   9.180     
45357.3471   9.187     
45357.3600   9.188     
45357.3739   9.185     
45357.3927   9.192     
45357.4045   9.180     
45357.4161   9.169     
45357.4287   9.165     
45357.4403   9.155     
45357.4565   9.147     
45357.4712   9.135     
45357.4851   9.117     
45357.5014   9.104     
45357.5234   9.070     
45357.5410   9.049     
45366.3099   8.388     
45367.3507   8.419     
45368.2710   8.984     
45368.2924   9.012     
45368.3144   9.063     
45368.3352   9.096     
45368.3589   9.119     
45368.3790   9.144     
45368.4041   9.161     
45368.4284   9.174     
45368.4385   9.193     
45368.4647   9.221     
45368.4766   9.217     
45368.4870   9.220     
45368.4991   9.213     
45368.5064   9.225     
45368.5137   9.223     
45369.3508   8.452     
45370.3481   8.421     
45377.3721   8.397     
45384.3068   8.397     
45385.2738   8.450     
45385.2816   8.450     
45385.2911   8.450     
45385.3613   8.452     
45385.3755   8.447     
45385.4429   8.454     
45385.4562   8.449     
45385.4697   8.451     
45396.2881   8.450     
45396.3032   8.452     
45397.3484   8.428     
45397.3876   8.411     
45401.2917   8.459     
45401.3032   8.459     
45401.3213   8.455     
45401.3507   8.495     
45401.3648   8.501     
45401.3783   8.513     
45401.3897   8.527     
45401.4011   8.549     
45401.4118   8.569     
45401.4245   8.589     
45403.3170   8.429     
45766.3845   8.394     
45766.3982   8.389     
45778.2968   8.408     
45778.3189   8.390     
45789.3558   8.398     
45789.3531   8.397     
45790.3141   8.515     
45790.3302   8.528     
45790.3473   8.564     
45790.3609   8.579     




